A High-Frequency Load-Store Queue with Speculative Allocations for High-Level Synthesis

Dynamically scheduled high-level synthesis (HLS) enables the use of load-store queues (LSQs) which can disambiguate data hazards at circuit runtime, increasing throughput in codes with unpredictable memory accesses. However, the increased throughput comes at the price of lower clock frequency and higher resource usage compared to statically scheduled circuits without LSQs. The lower frequency often nullifies any throughput improvements over static scheduling, while the resource usage becomes prohibitively expensive with large queue sizes. This paper presents a method for achieving dynamically scheduled memory operations in HLS without significant clock period and resource usage increase. We present a novel LSQ based on shift-registers enabled by the opportunity to specialize queue sizes to a target code in HLS. We show a method to speculatively allocate addresses to our LSQ, significantly increasing pipeline parallelism in codes that could not benefit from an LSQ before. In stark contrast to traditional load value speculation, we do not require pipeline replays and have no overhead on misspeculation. On a set of benchmarks with data hazards, our approach achieves an average speedup of 11$\times$ against static HLS and 5$\times$ against dynamic HLS that uses a state of the art LSQ from previous work. Our LSQ also uses several times fewer resources, scaling to queues with hundreds of entries, and supports both on-chip and off-chip memory.

==> rebuttal.txt <==
R1:
1a: Our LSQ and compiler passes can be used in any static HLS compiler. In the evaluation, “Intel HLS” is the baseline without our compiler passes and LSQ; “Our work” is with both.

1b: By scaling to DRAM we mean that the protected memory can reside in DRAM. The actual LSQ logic is still on-chip. Previous work only considers single-cycle BRAMs. We will clarify this.

2a: The size of the allocation shift-register only affects throughout, sec Vc shows how to optimize it. Table II shows the relationship between queue size, frequency, and area. 

2bcd: Sec IVa describes the sizing of the commit shift-register (must be equal to store latency), and the LSQ load/store execution model. We will highlight this more, together with the compiler interaction.

3: LSQ background is discussed in sec IIc, but we will move it forward to highlight it as the focus of the paper.


R2:
1: The address-generating loop is fully decoupled and contains only address-generating instructions. We will make this clearer in the paper.

2: The compiler never sequentializes LSQ accesses. Program order is recovered inside the LSQ using tags. The interleaving of misspeculated and actual accesses can be arbitrary, the compiler ensures ordering (alg1 and the proof in sec Vb). Roll-ups are unnecessary, because only address allocations are speculated – on misspeculation they are discarded. We will clarify this.

3: We do have results for sorting – the speculation intensity is similar to the maximalMatching benchmark. We will include them. 


R3:
1: There are three major differences between our and previous work:
- We use tags to recover program order (e.g., Dynamatic sequentializes accesses across blocks).
- Speculatively allocating addresses makes our LSQ applicable to more codes.
- We don’t use a single-cycle CAM lookup. Our check is broken into multiple pipeline stages for improved CP (fig 2a), which is enabled by decoupling the store queue into allocation and commit shift-registers. The tags and the ordering property of shift-registers also enable us to avoid some checks (e.g. in store-to-load forwarding, we can forward the first hit). In the worst case, every entry would still be checked but our point is the checks are not done in a single-cycle CAM.
These differences are described in sec IIc but we will make them clearer in the paper.

2: Because of the above, testing our LSQ in Dynamatic would be unfair:
- Our improved LSQ frequency would be undone by the lower frequency of their compiler.
- Our LSQ is tightly coupled with our compiler passes (e.g., Dynamatic doesn’t support speculative LSQ allocations, which is one of our contributions).
We compare cycle numbers directly with Dynamatic, only frequency and area are compared as overheads vs. respective vendor baselines (there is precedent for this, e.g., [19]). We achieve 3x better frequency and 21x lower area usage for a LSQ with 32 store entries (table II). Such large differences cannot be attributed to synthesis differences between Vivado and Quartus, but only to fundamental differences in the LSQ architectures.

